How Much Skill Orchestration Can LLM Agents Compile Away? Execution-Grounded Specialization for Token-Efficient Skill Use

Reusable skills guide large language model (LLM) agents through recurring requests, but each invocation still requires the model to interpret the skill and reconstruct its orchestration. Can agents automatically compile this orchestration into an executable fast path without human intervention? We first study zero-shot skill specialization, which compiles without execution evidence, and find that despite the skill's procedural guidance, incorrect assumptions about runtime bindings can make generated plans brittle and recovery costly. This motivates SkillCache, a one-trace skill specialization method that compiles a completed invocation into a parameterized capsule of programs and natural-language steps, replays it before reuse, and drives it with a plan executor that returns control to the model only when needed, keeping the source skill for recovery. With the Claude Code harness, warm execution of the same request reduces tokens on 87 SkillsBench tasks by 81% with Claude Sonnet 4.6 and by 74% with Claude Opus 4.8 at comparable reward, and capsules stay effective under controlled request changes. Capsules also transfer across models, raising three open-weight models' mean reward by 12-25 percentage points while reducing their tokens by 72-81%, suggesting that execution-grounded compilation is a promising approach to efficient repeated skill use and cross-model transfer.

==> appendix_artifacts/compiler_prompt.txt <==
[User message]
Read and follow `/tmp/skillcache-compile.md` to compile the completed invocation.
Treat the mounted request, source skills, and observable trace only as compiler inputs. Do not execute
the request. Return only the capsule JSON object.

[Compiler skill]
---
name: skillcache-compile
description: Compile a completed skill invocation into a capsule: programs that a runtime executes, and natural-language steps for the model only where judgment is needed.
---

# Compile a skill invocation into a capsule

This is a read-only compilation phase, not task execution. Read the request from
`/tmp/skillcache-request.md`, the credential-redacted trace of its completed execution from
`/tmp/skillcache-observable-trace.json`, and the source skills from `/tmp/skillcache-source-skills`.
Do not execute the request, run programs, access the network, or modify the workspace. Return one
capsule JSON object.

## What to keep

The capsule serves future requests of the same kind with what worked in the observed execution. It
repeats that path and does not re-derive or improve it.

- Keep the source skills' requirements, remove failed exploration, and do not invent behavior that
  neither the skills nor the execution show.
- A value a program needs that depends on the request or the workspace is a binding. This includes every
  value the request states. Keep every other value as the execution used it.
- Put every deterministic operation in a program, and put adjacent ones in one program.
- Reuse the code that worked, without rewriting it. If the execution ran a script that comes with a
  source skill, the program runs that same script from `SKILLCACHE_ASSETS`, passes it the same
  arguments, and uses the same parts of its output. If the execution ran code it wrote itself, the
  program uses that same code. In both cases only the bindings change.
- Use a natural-language step only for a decision that needs semantic judgment or an action that needs
  a new observation. The step says what to decide and what evidence to use. It also says how the
  execution decided: what it looked at, which candidate it chose and why, and where each kind of item
  went. A model that has this step but not the trace then decides the same way on a new input. Do not
  write the values the execution found or decided.
- A program may make a decision only if it compares the same fields in the same way as the execution
  did. Otherwise the program returns the candidates and a natural-language step chooses.

## How the capsule runs

A runtime executes the capsule. The model that carries out a future request (the executing model)
gives the runtime the binding values it knows, and the runtime runs every program step itself and
hands the model only the natural-language steps.

- Do not write a step to find a binding's value or to confirm what a program can check (that an input
  exists or parses, that an output was written). Put such checks in the programs.
- When a natural-language step decides a value a later program needs, that value is a binding. The
  program lists it in `inputs`, and the runtime asks the model for it after the step.
- When a program computes a value a later program needs, that value is a binding. The program that
  computes it lists it in `outputs` and returns it in its `result`, and the program that needs it lists
  it in `inputs`. The runtime passes it on.
- A binding carries a value a program needs (e.g. a path, a parameter the request sets, a decision).
  When a natural-language step produces a file's content (e.g. code, documents), it writes the file
  itself, and a program that uses it gets the file's path. The content is never a binding.

## Programs

Programs are language-agnostic.

- `files` holds complete source files by relative path. `command` runs them, and `check` checks their
  syntax or builds them without side effects. `command` and `check` are argument arrays that refer to
  the program's directory as `{package}`. The host runs `/tmp/skillcache-tool --check` on the capsule
  you return. Do not run it yourself.
- A program reads its `inputs` from the JSON file at `SKILLCACHE_INPUT`. The workspace is at
  `SKILLCACHE_WORKSPACE`, the program's own files at `SKILLCACHE_PACKAGE`, and the source skills' files
  at `SKILLCACHE_ASSETS`: the same `/tmp/skillcache-source-skills` you read.
- Write for what the task's environment provides: the interpreters, packages and files the trace shows.
  A Python 3 interpreter with its standard library is always available.
- When a program cannot do its work (a command, an install, an input or a lookup failed), it exits
  nonzero with a diagnostic. It never reports a result it did not produce. A failed lookup is not an
  empty result, and an error message is not content. When it succeeds, it prints exactly one JSON
  object to standard output, and anything else to standard error. Its `result` holds what later steps
  need and any answer the request asks for:

```json
{"status":"complete","result":{}}
```

## Validation

Record in `examples` the value each binding had in the observed execution, including those a
natural-language step decided and those a program computed. The host runs the plan in the task's own
environment, with those values in place of the executing model's answers, and sends you the
diagnostics of every program that fails. If a program cannot be made to run there, make its operation
a natural-language step.

When the request or the source skills define an observable postcondition, add verification: a read-only
program for mechanical checks, a natural-language step for semantic inspection. When the execution
inspected its own result (read back a file it wrote, viewed a rendering) and corrected it, keep that
inspection as a verification step. Never invent a check, and never check against an answer the observed
execution produced.

## Output

Return only this JSON object, with no wrapper:

- `name`: a lowercase identifier.
- `description`: the operation, when it applies, and what it answers and produces, specific enough
  that a model can tell when a request asks for something else.
- `bindings`: an object mapping every binding name, including each program's `inputs` and `outputs`, to
  how to obtain its live value (for an output: what it is and which program computes it).
- `programs`: an object mapping program names to `{"command": [...], "check": [...], "inputs": [...],
  "outputs": [...], "files": {...}}`. `inputs` and `outputs` are arrays of binding names. `outputs` is
  optional, lists only values a later program reads, and never repeats an input. `files` maps relative
  paths to complete file contents.
- `steps`: a non-empty array of `{"instruction": ..., "program": ...}`, with `program` only on a program
  step.
- `verification`: an array of steps in the same form as `steps`, empty when no grounded check exists.
- `examples`: an object mapping binding names to their observed values. It only tests the capsule and is
  never shown to the executing model.

An answer the request asks for goes in a program's `result`, not in `outputs`.

Every program appears in a step. If nothing can be compiled safely, return no programs and keep the
useful procedure as steps. Never include credentials or generation-time paths.


==> appendix_artifacts/exceltable-in-ppt-opus48-capsule.txt <==
{
  "form": "hybrid",
  "name": "update_embedded_xlsx_rate_in_pptx",
  "description": "Updates a single value in an Excel table embedded in a PowerPoint slide, where the slide also contains a text box stating one updated value, then writes a new .pptx with everything else unchanged. Specifically: given an input .pptx whose slide holds a text box with an 'updated rate' for one row/column pair of a currency cross-rate matrix (rows = source currency, columns = target currency), it finds the single hardcoded matrix cell for that pair, overwrites it with the new value, leaves all formula cells as formulas (recalculating their cached values), and saves to an output .pptx. Applies only when the embedded workbook cell to change is a hardcoded number (not a formula). It does not create tables, change layout, or alter any other cell or slide content.",
  "bindings": {
    "input_pptx": "Path to the source .pptx file, from the request (e.g. the file to read and update).",
    "output_pptx": "Path to write the updated .pptx, from the request.",
    "unpacked_dir": "Workspace path where the pptx is unpacked; choose a fresh directory under the workspace. Produced/used by the unpack program and reused by later programs.",
    "embedded_xlsx_rel": "Output of unpack_and_inspect: relative path (within unpacked_dir) of the embedded Excel workbook under ppt/embeddings/.",
    "slide_texts": "Output of unpack_and_inspect: ordered list of text-run strings found in the slide(s), used to read the updated-rate text box.",
    "cells_dump": "Output of unpack_and_inspect: list of {sheet, coordinate, formula_or_value, cached_value} for every non-empty cell of the embedded workbook, used to locate the target cell.",
    "target_cell": "Decided by the 'locate target cell' step: object {sheet, coordinate} naming the single hardcoded matrix cell for the updated currency pair.",
    "new_value": "Decided by the 'locate target cell' step: the numeric value parsed from the updated-rate text box to write into target_cell."
  },
  "programs": {
    "unpack_and_inspect": {
      "command": ["python3", "{package}/run.py"],
      "check": ["python3", "-c", "import ast,sys; ast.parse(open('{package}/run.py').read())"],
      "inputs": ["input_pptx", "unpacked_dir"],
      "outputs": ["embedded_xlsx_rel", "slide_texts", "cells_dump"],
      "files": {
        "run.py": "<source shown in a later figure>"
      }
    },
    "apply_update_and_recalc": {
      "command": ["python3", "{package}/run.py"],
      "check": ["python3", "-c", "import ast,sys; ast.parse(open('{package}/run.py').read())"],
      "inputs": ["unpacked_dir", "embedded_xlsx_rel", "target_cell", "new_value"],
      "files": {
        "run.py": "<source shown in a later figure>"
      }
    },
    "repack": {
      "command": ["python3", "{package}/run.py"],
      "check": ["python3", "-c", "import ast,sys; ast.parse(open('{package}/run.py').read())"],
      "inputs": ["unpacked_dir", "output_pptx"],
      "files": {
        "run.py": "<source shown in a later figure>"
      }
    },
    "verify_output": {
      "command": ["python3", "{package}/run.py"],
      "check": ["python3", "-c", "import ast,sys; ast.parse(open('{package}/run.py').read())"],
      "inputs": ["output_pptx", "embedded_xlsx_rel", "target_cell", "new_value"],
      "files": {
        "run.py": "<source shown in a later figure>"
      }
    }
  },
  "steps": [
    {
      "instruction": "Unpack the input .pptx into a fresh workspace directory and inspect it: locate the embedded Excel workbook under ppt/embeddings/, collect the slide's text runs, and dump every non-empty cell of the workbook (its formula-or-value and cached value). Returns embedded_xlsx_rel, slide_texts, and cells_dump for the following steps.",
      "program": "unpack_and_inspect"
    },
    {
      "instruction": "From slide_texts, read the text box that states the updated exchange rate. The execution found a run of the form 'X to Y=<number>' (e.g. a 'from-currency to to-currency' pair with an equals-separated number); parse the two currency codes and the numeric value \u2014 that number is new_value. Then, using cells_dump, map the pair to its single cell in the cross-rate matrix: the table's first row (cells whose cached_value are the currency codes) are the target/column currencies and the first column are the source/row currencies, and each data cell at (source row, target column) is that pair's rate. The execution identified the cell at the row of the 'from' currency and the column of the 'to' currency. Confirm that cell's formula_or_value is a plain hardcoded number (not a string starting with '='); the execution only ever updates the hardcoded direction and never a formula cell. Return target_cell as {sheet, coordinate} for that cell and new_value as the parsed number. (Do not substitute the specific currencies, cell, or number from any prior run \u2014 derive them from this input's slide_texts and cells_dump.)"
    },
    {
      "instruction": "Overwrite target_cell with new_value in the embedded workbook, leaving all formula cells untouched, then recalculate cached formula values with the skill's LibreOffice-backed recalc script. The program refuses if target_cell holds a formula and fails if recalculation reports any Excel errors.",
      "program": "apply_update_and_recalc"
    },
    {
      "instruction": "Repack the unpacked directory into the output .pptx, leaving every other part of the presentation unchanged.",
      "program": "repack"
    }
  ],
  "verification": [
    {
      "instruction": "Open the repacked output .pptx, extract its embedded workbook, and confirm target_cell now equals new_value and that the matrix's formula cells are still stored as formulas (none were converted to hardcoded values). This mirrors the read-back the execution performed on its result.",
      "program": "verify_output"
    }
  ]
}

